Regularized infill criteria for multi-objective Bayesian optimization with application to aircraft design

Bayesian optimization is an advanced tool to perform ecient global optimization It consists on enriching iteratively surrogate Kriging models of the objective and the constraints both supposed to be computationally expensive of the targeted optimization problem Nowadays efficient extensions of Bayesian optimization to solve expensive multiobjective problems are of high interest The proposed method in this paper extends the super efficient global optimization with mixture of experts SEGOMOE to solve constrained multiobjective problems To cope with the illposedness of the multiobjective inll criteria different enrichment procedures using regularization techniques are proposed The merit of the proposed approaches are shown on known multiobjective benchmark problems with and without constraints The proposed methods are then used to solve a biobjective application related to conceptual aircraft design with ve unknown design variables and three nonlinear inequality constraints The preliminary results show a reduction of the total cost in terms of function evaluations by a factor of 20 compared to the evolutionary algorithm NSGA-II.

==> figures/git_tricks.txt <==
Pour mettre à jour ma branche quand je suis en retard sur origin
git switch dev-grapin
git merge origin/master
git push

==> figures/requirements.txt <==
numpy
pymoo>=0.5.0
pytest
matplotlib
git+https://github.com/jbussemaker/OpenTurbofanArchitecting.git@pymoo_050#egg=open_turb_arch
